Roughly Collected Dataset for Contact Force Sensing Catheter

With rise of interventional cardiology, Catheter Ablation Therapy (CAT) has established itself as a first-line solution to treat cardiac arrhythmia. Although CAT is a promising technique, cardiologist lacks vision inside the body during the procedure, which may cause serious clinical syndromes. To support accurate clinical procedure, Contact Force Sensing (CFS) system is developed to find a position of the catheter tip through the measure of contact force between catheter and heart tissue. However, the practical usability of commercialized CFS systems is not fully understood due to inaccuracy in the measurement. To support the development of more accurate system, we develop a full pipeline of CFS system with newly collected benchmark dataset through a contact force sensing catheter in simplest hardware form. Our dataset was roughly collected with human noise to increase data diversity. Through the analysis of the dataset, we identify a problem defined as Shift of Reference (SoR), which prevents accurate measurement of contact force. To overcome the problem, we conduct the contact force estimation via standard deep neural networks including for Recurrent Neural Network (RNN), Fully Convolutional Network (FCN) and Transformer. An average error in measurement for RNN, FCN and Transformer are, respectively, 2.46g, 3.03g and 3.01g. Through these studies, we try to lay a groundwork, serve a performance criteria for future CFS system research and open a publicly available dataset to public.

==> data/histogram.csv <==
idx,s0,s1,s2
-1.0,0,13,19
-0.998,0,5,15
-0.996,0,11,13
-0.994,0,19,27
-0.992,0,12,18
-0.99,0,24,19
-0.988,0,19,16
-0.986,0,8,15
-0.984,0,5,15
-0.982,0,5,25
-0.98,0,7,19
-0.978,0,8,15
-0.976,0,14,22
-0.974,0,8,17
-0.972,0,14,14
-0.97,0,2,28
-0.968,0,4,14
-0.966,0,5,21
-0.964,0,1,26
-0.962,0,4,21
-0.96,0,3,18
-0.958,0,5,26
-0.956,0,4,25
-0.954,0,4,32
-0.952,0,6,23
-0.95,0,4,33
-0.948,0,7,19
-0.946,0,4,31
-0.944,0,5,27
-0.942,0,5,31
-0.94,0,4,20
-0.938,0,6,32
-0.9359999999999999,0,6,28
-0.9339999999999999,0,7,29
-0.9319999999999999,0,15,30
-0.9299999999999999,0,11,16
-0.9279999999999999,0,8,24
-0.926,0,4,26
-0.924,0,2,27
-0.922,0,5,16
-0.92,0,3,16
-0.918,0,3,21
-0.916,0,4,15
-0.914,0,7,28
-0.912,0,2,20
-0.91,0,2,30
-0.908,0,5,24
-0.906,0,4,23
-0.904,0,1,20
-0.902,0,2,26
-0.9,0,5,19
-0.898,0,7,17
-0.896,0,5,24
-0.894,0,9,28
-0.892,0,10,14
-0.89,0,13,26
-0.888,0,10,19
-0.886,0,7,28
-0.884,0,5,23
-0.882,0,1,22
-0.88,0,4,19
-0.878,0,2,22
-0.876,0,3,20
-0.874,0,2,33
-0.872,0,0,30
-0.87,0,3,23
-0.868,0,0,19
-0.866,0,6,19
-0.864,0,7,15
-0.862,0,2,18
-0.86,0,3,15
-0.858,0,3,21
-0.856,0,5,12
-0.854,0,2,16
-0.852,0,1,20
-0.85,0,2,11
-0.848,0,3,16
-0.846,0,0,21
-0.844,0,0,12
-0.842,0,5,17
-0.84,0,7,18
-0.838,0,12,18
-0.836,0,6,14
-0.834,0,3,16
-0.832,0,3,17
-0.83,0,5,13
-0.828,0,4,25
-0.826,0,6,20
-0.8240000000000001,0,3,23
-0.8220000000000001,0,3,20
-0.8200000000000001,0,1,16
-0.8180000000000001,0,11,18
-0.8160000000000001,0,11,15
-0.8140000000000001,0,9,18
-0.812,0,8,25
-0.81,0,7,21
-0.808,0,10,16
-0.806,0,7,20
-0.804,0,6,21
-0.802,0,5,26
-0.8,0,6,16
-0.798,0,9,20
-0.796,0,9,37
-0.794,0,8,26
-0.792,0,7,34
-0.79,0,8,18
-0.788,0,1,22
-0.786,0,6,30
-0.784,0,7,21
-0.782,0,8,22
-0.78,0,7,22
-0.778,0,2,25
-0.776,0,6,17
-0.774,0,5,18
-0.772,0,6,17
-0.77,0,2,11
-0.768,0,5,13
-0.766,0,12,13
-0.764,0,20,17
-0.762,0,23,10
-0.76,0,9,26
-0.758,0,10,23
-0.756,0,6,31
-0.754,0,3,25
-0.752,0,2,26
-0.75,0,7,21
-0.748,0,14,17
-0.746,0,15,25
-0.744,0,11,28
-0.742,0,18,16
-0.74,0,21,17
-0.738,0,12,23
-0.736,0,9,22
-0.734,0,7,14
-0.732,0,5,11
-0.73,0,9,15
-0.728,0,6,22
-0.726,0,8,18
-0.724,0,10,17
-0.722,0,2,11
-0.72,0,5,15
-0.718,0,24,22
-0.716,0,23,11
-0.714,0,8,18
-0.712,0,6,19
-0.71,0,5,11
-0.708,0,9,16
-0.706,0,1,12
-0.704,0,10,10
-0.702,0,6,17
-0.7,0,11,11
-0.698,0,12,20
-0.696,0,18,22
-0.694,0,18,14
-0.692,0,16,10
-0.69,0,12,10
-0.688,0,2,9
-0.6859999999999999,0,4,18
-0.6839999999999999,0,12,22
-0.6819999999999999,0,12,24
-0.6799999999999999,0,21,18
-0.6779999999999999,0,37,12
-0.6759999999999999,0,19,14
-0.6739999999999999,0,9,16
-0.6719999999999999,0,11,18
-0.6699999999999999,0,13,17
-0.6679999999999999,0,16,29
-0.6659999999999999,0,17,35
-0.6639999999999999,0,12,15
-0.6619999999999999,0,4,20
-0.6599999999999999,0,6,24
-0.6579999999999999,0,3,30
-0.6559999999999999,0,14,22
-0.6539999999999999,0,17,25
-0.6519999999999999,0,9,23
-0.6499999999999999,0,7,15
-0.648,0,12,26
-0.646,0,5,17
-0.644,0,8,20
-0.642,0,14,18
-0.64,0,19,22
-0.638,0,12,29
-0.636,0,16,22
-0.634,0,10,23
-0.632,0,21,39
-0.63,0,22,29
-0.628,0,8,38
-0.626,0,9,22
-0.624,0,10,34
-0.622,0,6,25
-0.62,0,5,26
-0.618,0,3,17
-0.616,0,11,20
-0.614,0,4,20
-0.612,0,15,27
-0.61,0,52,30
-0.608,0,64,32
-0.606,0,40,23
-0.604,0,20,22
-0.602,0,25,24
-0.6,0,26,19
-0.598,0,37,22
-0.596,0,50,21
-0.594,0,33,20
-0.592,0,49,29
-0.59,0,36,20
-0.588,0,31,25
-0.586,0,43,41
-0.584,0,39,34
-0.5820000000000001,0,30,27
-0.5800000000000001,0,43,29
-0.5780000000000001,0,38,35
-0.5760000000000001,0,48,30
-0.5740000000000001,0,32,31
-0.5720000000000001,0,42,30
-0.5700000000000001,0,62,23
-0.5680000000000001,0,28,21
-0.5660000000000001,0,29,29
-0.5640000000000001,0,38,23
-0.562,0,38,30
-0.56,0,40,29
-0.558,0,23,28
-0.556,0,26,43
-0.554,0,28,34
-0.552,0,38,35
-0.55,0,40,32
-0.548,0,27,32
-0.546,0,26,33
-0.544,0,18,49
-0.542,0,15,34
-0.54,0,14,38
-0.538,0,24,59
-0.536,0,21,36
-0.534,0,19,31
-0.532,0,21,42
-0.53,0,18,48
-0.528,0,36,46
-0.526,0,37,51
-0.524,0,55,49
-0.522,0,53,59
-0.52,0,39,57
-0.518,0,26,73
-0.516,0,22,60
-0.514,0,31,47
-0.512,0,30,69
-0.51,0,29,71
-0.508,0,28,86
-0.506,0,45,98
-0.504,0,48,94
-0.502,0,55,117
-0.5,0,50,92
-0.498,0,46,135
-0.496,0,47,99
-0.494,0,41,109
-0.492,0,41,125
-0.49,0,50,99
-0.488,0,87,120
-0.486,0,75,132
-0.484,2,56,136
-0.482,17,47,149
-0.48,30,38,148
-0.478,17,26,153
-0.476,6,24,188
-0.474,3,34,161
-0.472,13,50,187
-0.47,12,40,210
-0.46799999999999997,19,38,173
-0.46599999999999997,26,43,175
-0.46399999999999997,24,37,204
-0.46199999999999997,13,43,216
-0.45999999999999996,33,78,213
-0.45799999999999996,31,59,196
-0.45599999999999996,46,66,201
-0.45399999999999996,76,90,206
-0.45199999999999996,59,77,205
-0.44999999999999996,42,90,194
-0.44799999999999995,22,113,186
-0.44599999999999995,36,158,196
-0.44399999999999995,35,117,232
-0.44199999999999995,23,96,236
-0.43999999999999995,40,114,246
-0.43799999999999994,31,145,243
-0.43599999999999994,29,115,250
-0.43399999999999994,38,97,271
-0.43199999999999994,109,72,277
-0.42999999999999994,36,109,274
-0.42799999999999994,12,120,230
-0.42599999999999993,10,102,244
-0.42399999999999993,19,112,242
-0.42200000000000004,8,95,223
-0.42000000000000004,12,94,249
-0.41800000000000004,22,81,244
-0.41600000000000004,27,95,285
-0.41400000000000003,50,113,264
-0.41200000000000003,102,184,275
-0.41000000000000003,77,173,267
-0.40800000000000003,94,154,265
-0.406,111,127,284
-0.404,83,184,267
-0.402,77,272,263
-0.4,116,203,271
-0.398,56,168,308
-0.396,44,169,304
-0.394,61,209,344
-0.392,64,197,330
-0.39,54,197,348
-0.388,48,157,377
-0.386,56,168,380
-0.384,43,223,397
-0.382,63,210,382
-0.38,84,191,401
-0.378,91,248,441
-0.376,84,256,353
-0.374,110,245,350
-0.372,83,274,401
-0.37,60,288,380
-0.368,69,292,441
-0.366,44,304,424
-0.364,71,291,420
-0.362,97,302,424
-0.36,82,332,411
-0.358,134,335,467
-0.356,147,314,459
-0.354,117,329,522
-0.352,97,333,525
-0.35,89,376,571
-0.348,108,359,569
-0.346,131,461,556
-0.344,220,492,586
-0.34199999999999997,259,525,589
-0.33999999999999997,270,551,603
-0.33799999999999997,280,555,623
-0.33599999999999997,256,507,658
-0.33399999999999996,261,526,659
-0.33199999999999996,286,518,620
-0.32999999999999996,226,544,730
-0.32799999999999996,215,565,719
-0.32599999999999996,275,666,777
-0.32399999999999995,257,679,766
-0.32199999999999995,347,685,764
-0.31999999999999995,346,795,802
-0.31799999999999995,376,639,828
-0.31599999999999995,326,538,896
-0.31399999999999995,288,646,899
-0.31199999999999994,292,778,895
-0.30999999999999994,319,781,912
-0.30799999999999994,319,886,944
-0.30599999999999994,299,1000,971
-0.30399999999999994,342,892,1066
-0.30199999999999994,282,853,1103
-0.29999999999999993,348,848,1208
-0.29799999999999993,324,983,1208
-0.29600000000000004,339,984,1216
-0.29400000000000004,383,959,1244
-0.29200000000000004,486,1182,1253
-0.29000000000000004,416,1338,1192
-0.28800000000000003,425,1258,1286
-0.28600000000000003,577,1000,1269
-0.28400000000000003,730,1076,1286
-0.28200000000000003,523,1166,1311
-0.28,673,1216,1224
-0.278,622,1239,1170
-0.276,622,1241,1233
-0.274,535,1449,1324
-0.272,628,1594,1229
-0.27,733,1542,1214
-0.268,708,1612,1316
-0.266,614,1745,1346
-0.264,558,1949,1294
-0.262,799,1813,1371
-0.26,742,2070,1398
-0.258,647,2168,1402
-0.256,715,2164,1455
-0.254,867,2153,1407
-0.252,934,2192,1526
-0.25,859,2334,1606
-0.248,940,2421,1592
-0.246,1002,2411,1722
-0.244,1066,2517,1815
-0.242,1264,2578,1813
-0.24,1269,2480,1920
-0.238,1477,2756,2049
-0.236,1473,2780,2102
-0.23399999999999999,1543,3186,2163
-0.23199999999999998,1560,3191,2234
-0.22999999999999998,1508,3106,2186
-0.22799999999999998,1558,3196,2389
-0.22599999999999998,2038,3218,2330
-0.22399999999999998,2148,3562,2426
-0.22199999999999998,2152,3391,2517
-0.21999999999999997,2159,3247,2690
-0.21799999999999997,1968,3745,2639
-0.21599999999999997,2158,3539,2734
-0.21399999999999997,2188,3565,2902
-0.21199999999999997,2246,3661,2935
-0.20999999999999996,2628,4041,3042
-0.20799999999999996,3149,3756,3097
-0.20599999999999996,2975,3895,3165
-0.20399999999999996,2813,4077,3186
-0.20199999999999996,2933,4188,3310
-0.19999999999999996,3418,4281,3302
-0.19799999999999995,3483,4425,3408
-0.19599999999999995,3711,4939,3309
-0.19399999999999995,3514,4582,3336
-0.19199999999999995,4076,4287,3431
-0.18999999999999995,3853,4435,3426
-0.18799999999999994,3786,4505,3391
-0.18599999999999994,3788,5352,3511
-0.18399999999999994,4024,5350,3571
-0.18199999999999994,4156,5895,3536
-0.17999999999999994,4465,5724,3702
-0.17799999999999994,4934,5485,3641
-0.17599999999999993,4910,5540,3844
-0.17399999999999993,4955,5452,3923
-0.17199999999999993,5144,5656,3892
-0.16999999999999993,5428,5969,3962
-0.16799999999999993,5496,5851,3961
-0.16600000000000004,5244,5687,4139
-0.16400000000000003,4969,6051,4327
-0.16200000000000003,5207,5515,4310
-0.16000000000000003,5578,5297,4678
-0.15800000000000003,5336,5250,4779
-0.15600000000000003,5983,5109,5023
-0.15400000000000003,5944,5247,5282
-0.15200000000000002,6312,5625,5462
-0.15000000000000002,6755,5383,5600
-0.14800000000000002,6602,5465,5737
-0.14600000000000002,6669,5662,5855
-0.14400000000000002,6898,5642,6093
-0.14200000000000002,7097,5730,6513
-0.14,7145,5657,6384
-0.138,6825,6054,6665
-0.136,7010,6519,6688
-0.134,7009,6813,6980
-0.132,7187,6638,7147
-0.13,7179,6400,7375
-0.128,7352,6459,7480
-0.126,7705,7191,7575
-0.124,7783,7605,7690
-0.122,8213,7031,7848
-0.12,8036,6897,7801
-0.118,8417,7410,7892
-0.11599999999999999,8296,8288,8203
-0.11399999999999999,8161,7860,8291
-0.11199999999999999,8426,7545,8228
-0.10999999999999999,8732,7699,8296
-0.10799999999999998,8690,8190,8480
-0.10599999999999998,8920,8606,8391
-0.10399999999999998,8445,7913,8460
-0.10199999999999998,8669,7616,8448
-0.09999999999999998,8487,7998,8687
-0.09799999999999998,8476,7838,8573
-0.09599999999999997,8491,7495,8800
-0.09399999999999997,8865,7394,8871
-0.09199999999999997,9389,8077,8868
-0.08999999999999997,9457,8089,9058
-0.08799999999999997,9269,8165,9299
-0.08599999999999997,9682,8624,9510
-0.08399999999999996,10253,8552,9785
-0.08199999999999996,11146,9190,10071
-0.07999999999999996,10613,9368,10131
-0.07799999999999996,10253,9807,10502
-0.07599999999999996,10115,12259,10364
-0.07399999999999995,10748,13669,10158
-0.07199999999999995,10776,12662,10223
-0.06999999999999995,11597,12226,10397
-0.06799999999999995,11272,11937,10240
-0.06599999999999995,10415,12053,10267
-0.06399999999999995,9401,11532,10336
-0.061999999999999944,9522,11451,10499
-0.05999999999999994,9428,12652,10790
-0.05799999999999994,9656,13298,10769
-0.05599999999999994,10727,13372,11373
-0.05399999999999994,10972,13089,11603
-0.051999999999999935,11000,12884,12010
-0.04999999999999993,12289,13386,12488
-0.04799999999999993,14108,13641,12836
-0.04599999999999993,15935,14604,13324
-0.04399999999999993,16266,15536,13821
-0.041999999999999926,14868,16566,14255
-0.040000000000000036,13905,16411,14779
-0.038000000000000034,14170,16667,15269
-0.03600000000000003,15627,17185,15415
-0.03400000000000003,15416,15939,15957
-0.03200000000000003,15530,16551,16218
-0.030000000000000027,15905,16049,16468
-0.028000000000000025,17274,15891,16426
-0.026000000000000023,18191,15498,16838
-0.02400000000000002,19219,16753,17059
-0.02200000000000002,19634,17364,17081
-0.020000000000000018,20472,16737,17385
-0.018000000000000016,21273,16616,17400
-0.016000000000000014,23812,16093,17636
-0.014000000000000012,26704,18282,17312
-0.01200000000000001,31001,21672,17815
-0.010000000000000009,35358,22908,17741
-0.008000000000000007,39580,23447,18352
-0.006000000000000005,42844,24944,18679
-0.0040000000000000036,45881,29990,19038
-0.0020000000000000018,51989,35305,19558
0.0,55747,37787,20025
0.0020000000000000018,51183,27203,19875
0.0040000000000000036,45277,21532,20177
0.006000000000000005,40968,19697,20505
0.008000000000000007,37259,19614,19994
0.010000000000000009,35492,19421,19582
0.01200000000000001,32457,19507,19539
0.014000000000000012,28861,18528,18784
0.016000000000000014,26956,17626,18619
0.018000000000000016,25021,18486,18274
0.020000000000000018,25093,18611,17772
0.02200000000000002,24735,16755,17874
0.02400000000000002,23677,15283,17044
0.026000000000000023,21925,14798,17002
0.028000000000000025,20118,15518,16832
0.030000000000000027,18449,17276,16615
0.03200000000000003,17399,15901,16343
0.03400000000000003,16840,17017,15924
0.03600000000000003,17655,17941,15883
0.038000000000000034,16695,17825,15507
0.040000000000000036,15213,15501,15439
0.04200000000000004,14151,14798,14989
0.04400000000000004,12363,14068,15082
0.04600000000000004,11615,13128,14440
0.04800000000000004,11456,13947,14107
0.050000000000000044,11582,14262,13884
0.052000000000000046,11646,13540,13359
0.05400000000000005,11673,11994,13084
0.05600000000000005,11533,11709,12863
0.05800000000000005,10915,12111,12739
0.06000000000000005,11386,12096,12469
0.062000000000000055,11036,11436,12258
0.06400000000000006,10705,10853,12133
0.06600000000000006,10769,10849,12062
0.06800000000000006,10652,10581,11748
0.07000000000000006,10752,9641,11847
0.07200000000000006,10621,9231,11857
0.07400000000000007,10145,9037,11856
0.07600000000000007,9886,9108,11503
0.07800000000000007,9551,8457,11048
0.08000000000000007,9416,8319,10912
0.08200000000000007,9461,8016,10695
0.08400000000000007,9650,7833,10369
0.08600000000000008,9451,8565,9899
0.08800000000000008,8654,8378,9710
0.09000000000000008,8751,8008,9592
0.09200000000000008,8843,7353,9454
0.09400000000000008,8884,7231,9280
0.09600000000000009,8399,6964,9153
0.09800000000000009,7450,6942,8979
0.10000000000000009,7023,7255,8651
0.10200000000000009,6742,7070,8530
0.10400000000000009,6726,7175,8268
0.1060000000000001,6467,6907,7927
0.1080000000000001,6391,6448,7707
0.1100000000000001,6571,6351,7530
0.1120000000000001,6194,6289,7310
0.1140000000000001,5927,6569,7261
0.1160000000000001,5707,5985,7077
0.1180000000000001,5577,6090,7041
0.1200000000000001,5341,6212,6744
0.12200000000000011,4894,5945,6611
0.12400000000000011,4544,5610,6469
0.1260000000000001,4226,5482,6106
0.1280000000000001,3540,5349,6006
0.13000000000000012,3648,5186,5651
0.13200000000000012,3365,4711,5493
0.13400000000000012,3418,4748,5339
0.13600000000000012,3463,4931,5114
0.13800000000000012,3382,4957,4772
0.14000000000000012,3306,4936,4666
0.14200000000000013,3261,5227,4534
0.14400000000000013,3030,5063,4334
0.14600000000000013,3013,4923,4235
0.14800000000000013,3120,4907,4056
0.15000000000000013,2783,4611,3974
0.15200000000000014,2670,4686,3861
0.15399999999999991,2472,4577,3742
0.15599999999999992,2439,4615,3708
0.15799999999999992,2106,4631,3435
0.15999999999999992,1641,4610,3422
0.16199999999999992,1598,4577,3539
0.16399999999999992,1648,4603,3376
0.16599999999999993,1575,4520,3453
0.16799999999999993,1526,4749,3215
0.16999999999999993,1585,4853,3297
0.17199999999999993,1553,4591,3320
0.17399999999999993,1337,4630,3283
0.17599999999999993,1253,4484,3189
0.17799999999999994,1185,4537,3242
0.17999999999999994,1089,4222,3069
0.18199999999999994,1029,3849,3133
0.18399999999999994,976,4091,3160
0.18599999999999994,861,4090,3052
0.18799999999999994,732,4042,2986
0.18999999999999995,743,3672,2856
0.19199999999999995,771,3950,2827
0.19399999999999995,788,3947,2649
0.19599999999999995,708,4295,2632
0.19799999999999995,589,3975,2614
0.19999999999999996,604,3569,2563
0.20199999999999996,501,3840,2555
0.20399999999999996,442,3820,2482
0.20599999999999996,413,3733,2336
0.20799999999999996,464,3551,2387
0.20999999999999996,549,3605,2225
0.21199999999999997,413,3542,2150
0.21399999999999997,416,3703,2099
0.21599999999999997,375,3590,1911
0.21799999999999997,397,3331,1913
0.21999999999999997,342,3336,1715
0.22199999999999998,351,3320,1634
0.22399999999999998,332,3008,1514
0.22599999999999998,296,2829,1691
0.22799999999999998,294,3272,1520
0.22999999999999998,255,3243,1421
0.23199999999999998,235,2787,1319
0.23399999999999999,160,2720,1267
0.236,176,2531,1141
0.238,145,2507,1136
0.24,199,2664,1072
0.242,258,2545,1018
0.244,172,2382,981
0.246,183,2279,881
0.248,162,2265,872
0.25,168,1895,829
0.252,192,1718,748
0.254,202,1906,698
0.256,177,1942,717
0.258,146,1724,654
0.26,147,1576,556
0.262,154,1422,521
0.264,121,1317,490
0.266,110,1425,441
0.268,120,1395,375
0.27,119,1465,358
0.272,98,1378,301
0.274,59,1324,268
0.276,83,1274,281
0.278,82,1186,268
0.28,78,1055,228
0.28200000000000003,92,1095,222
0.28400000000000003,86,1053,178
0.28600000000000003,74,981,163
0.28800000000000003,63,1171,127
0.29000000000000004,91,902,146
0.29200000000000004,113,796,144
0.29400000000000004,73,627,144
0.29600000000000004,47,684,156
0.29800000000000004,60,696,147
0.30000000000000004,79,614,132
0.30200000000000005,79,524,138
0.30400000000000005,68,564,115
0.30600000000000005,70,619,104
0.30800000000000005,59,572,115
0.31000000000000005,53,767,125
0.31200000000000006,67,738,136
0.31400000000000006,63,844,100
0.31600000000000006,84,751,145
0.31800000000000006,57,586,118
0.32000000000000006,52,656,139
0.32200000000000006,55,615,115
0.32400000000000007,72,466,104
0.32600000000000007,58,646,128
0.32800000000000007,58,594,99
0.33000000000000007,25,611,85
0.3320000000000001,7,465,94
0.3340000000000001,12,510,79
0.3360000000000001,23,420,94
0.3380000000000001,29,478,79
0.3400000000000001,19,432,76
0.3420000000000001,24,475,70
0.3440000000000001,17,458,70
0.3460000000000001,7,356,54
0.3480000000000001,7,405,48
0.3500000000000001,14,403,52
0.3520000000000001,8,470,56
0.3540000000000001,7,514,63
0.3560000000000001,6,387,57
0.3580000000000001,8,379,58
0.3600000000000001,6,384,52
0.3620000000000001,12,428,60
0.3640000000000001,21,360,43
0.3660000000000001,11,304,72
0.3680000000000001,12,329,56
0.3700000000000001,7,358,45
0.3720000000000001,19,419,35
0.3740000000000001,7,422,43
0.3760000000000001,17,447,52
0.3780000000000001,15,556,55
0.3800000000000001,12,465,33
0.3820000000000001,11,482,41
0.3840000000000001,12,385,31
0.3860000000000001,11,330,37
0.3880000000000001,7,251,26
0.3900000000000001,7,309,20
0.3920000000000001,4,408,35
0.39400000000000013,7,335,23
0.39600000000000013,10,370,26
0.39800000000000013,2,346,20
0.40000000000000013,3,253,29
0.40200000000000014,5,255,21
0.40400000000000014,7,342,19
0.40600000000000014,12,316,16
0.4079999999999999,12,334,17
0.4099999999999999,2,354,24
0.4119999999999999,7,359,17
0.4139999999999999,5,373,18
0.4159999999999999,5,263,14
0.4179999999999999,3,221,14
0.41999999999999993,6,302,14
0.42199999999999993,3,248,19
0.42399999999999993,0,238,22
0.42599999999999993,5,308,10
0.42799999999999994,13,307,15
0.42999999999999994,10,286,13
0.43199999999999994,4,266,16
0.43399999999999994,12,191,12
0.43599999999999994,10,186,9
0.43799999999999994,11,273,13
0.43999999999999995,6,190,7
0.44199999999999995,13,158,15
0.44399999999999995,14,77,10
0.44599999999999995,15,110,17
0.44799999999999995,5,169,11
0.44999999999999996,4,178,5
0.45199999999999996,2,144,12
0.45399999999999996,11,129,11
0.45599999999999996,10,107,7
0.45799999999999996,9,98,13
0.45999999999999996,11,67,16
0.46199999999999997,13,54,9
0.46399999999999997,12,79,11
0.46599999999999997,14,82,8
0.46799999999999997,12,87,14
0.47,9,89,12
0.472,8,95,9
0.474,4,72,9
0.476,3,42,11
0.478,4,64,9
0.48,7,89,10
0.482,8,61,15
0.484,19,61,10
0.486,26,50,11
0.488,17,64,14
0.49,15,88,2
0.492,10,53,8
0.494,20,33,13
0.496,20,24,11
0.498,24,19,8
0.5,15,24,11
0.502,22,17,6
0.504,21,20,12
0.506,21,12,8
0.508,21,20,7
0.51,24,17,12
0.512,15,8,8
0.514,5,6,8
0.516,13,11,10
0.518,11,30,6
0.52,11,15,15
0.522,11,9,18
0.524,15,7,9
0.526,12,7,14
0.528,12,6,11
0.53,13,4,14
0.532,11,5,14
0.534,27,5,9
0.536,20,2,14
0.538,24,5,8
0.54,18,2,14
0.542,11,2,13
0.544,12,5,10
0.546,21,5,7
0.548,14,11,12
0.55,29,5,10
0.552,29,11,11
0.554,20,4,14
0.556,19,10,14
0.558,31,9,6
0.56,46,8,13
0.562,50,14,11
0.5640000000000001,68,2,11
0.5660000000000001,18,7,18
0.5680000000000001,10,2,12
0.5700000000000001,17,7,21
0.5720000000000001,12,4,26
0.5740000000000001,16,12,10
0.5760000000000001,13,18,11
0.5780000000000001,7,9,15
0.5800000000000001,11,9,24
0.5820000000000001,7,14,21
0.5840000000000001,10,6,14
0.5860000000000001,7,14,22
0.5880000000000001,8,12,16
0.5900000000000001,15,4,26
0.5920000000000001,26,6,32
0.5940000000000001,26,12,37
0.5960000000000001,4,21,34
0.5980000000000001,12,3,27
0.6000000000000001,27,19,39
0.6020000000000001,31,10,22
0.6040000000000001,13,35,27
0.6060000000000001,17,43,28
0.6080000000000001,5,14,34
0.6100000000000001,4,2,21
0.6120000000000001,1,2,19
0.6140000000000001,1,2,15
0.6160000000000001,1,1,29
0.6180000000000001,1,0,17
0.6200000000000001,1,2,28
0.6220000000000001,1,2,13
0.6240000000000001,0,1,21
0.6260000000000001,2,1,14
0.6280000000000001,1,2,24
0.6300000000000001,1,0,13
0.6320000000000001,1,3,19
0.6340000000000001,1,2,13
0.6360000000000001,1,0,10
0.6380000000000001,1,0,10
0.6400000000000001,2,0,12
0.6420000000000001,1,1,13
0.6440000000000001,1,0,7
0.6460000000000001,1,0,10
0.6480000000000001,2,2,10
0.6500000000000001,2,1,9
0.6520000000000001,1,1,11
0.6540000000000001,2,0,6
0.6560000000000001,2,0,6
0.6580000000000001,2,0,8
0.6600000000000001,2,1,10
0.6620000000000001,4,3,6
0.6640000000000001,7,2,12
0.6659999999999999,0,2,8
0.6679999999999999,0,1,10
0.6699999999999999,0,2,10
0.6719999999999999,0,0,10
0.6739999999999999,0,3,5
0.6759999999999999,0,2,9
0.6779999999999999,0,2,7
0.6799999999999999,0,0,5
0.6819999999999999,0,1,3
0.6839999999999999,0,1,8
0.6859999999999999,0,0,4
0.688,0,0,5
0.69,0,1,5
0.692,0,1,5
0.694,0,0,10
0.696,0,1,5
0.698,0,1,12
0.7,0,1,6
0.702,0,0,10
0.704,0,1,11
0.706,0,0,4
0.708,0,0,13
0.71,0,1,5
0.712,0,0,7
0.714,0,0,9
0.716,0,0,10
0.718,0,3,2
0.72,0,1,2
0.722,0,0,5
0.724,0,1,3
0.726,0,0,8
0.728,0,3,9
0.73,0,1,9
0.732,0,1,4
0.734,0,1,8
0.736,0,0,7
0.738,0,0,5
0.74,0,0,8
0.742,0,0,4
0.744,0,0,3
0.746,0,0,6
0.748,0,0,5
0.75,0,0,2
0.752,0,0,7
0.754,0,0,2
0.756,0,0,4
0.758,0,0,7
0.76,0,0,9
0.762,0,0,3
0.764,0,0,4
0.766,0,0,6
0.768,0,0,4
0.77,0,0,10
0.772,0,0,13
0.774,0,0,6
0.776,0,0,5
0.778,0,0,9
0.78,0,0,10
0.782,0,0,6
0.784,0,0,8
0.786,0,0,7
0.788,0,0,8
0.79,0,0,7
0.792,0,0,7
0.794,0,0,2
0.796,0,0,3
0.798,0,0,12
0.8,0,0,4
0.802,0,0,6
0.804,0,0,4
0.806,0,0,6
0.808,0,0,4
0.81,0,0,3
0.812,0,0,6
0.8140000000000001,0,0,5
0.8160000000000001,0,0,8
0.8180000000000001,0,0,6
0.8200000000000001,0,0,7
0.8220000000000001,0,0,6
0.8240000000000001,0,0,4
0.8260000000000001,0,0,6
0.8280000000000001,0,0,10
0.8300000000000001,0,0,7
0.8320000000000001,0,0,8
0.8340000000000001,0,0,5
0.8360000000000001,0,0,9
0.8380000000000001,0,0,3
0.8400000000000001,0,0,3
0.8420000000000001,0,0,4
0.8440000000000001,0,0,3
0.8460000000000001,0,0,6
0.8480000000000001,0,0,5
0.8500000000000001,0,0,3
0.8520000000000001,0,0,5
0.8540000000000001,0,0,6
0.8560000000000001,0,0,6
0.8580000000000001,0,0,6
0.8600000000000001,0,0,7
0.8620000000000001,0,0,4
0.8640000000000001,0,0,6
0.8660000000000001,0,0,5
0.8680000000000001,0,0,4
0.8700000000000001,0,0,4
0.8720000000000001,0,0,10
0.8740000000000001,0,0,9
0.8760000000000001,0,0,6
0.8780000000000001,0,0,5
0.8800000000000001,0,0,3
0.8820000000000001,0,0,10
0.8840000000000001,0,0,2
0.8860000000000001,0,0,6
0.8880000000000001,0,0,4
0.8900000000000001,0,0,4
0.8920000000000001,0,0,2
0.8940000000000001,0,0,4
0.8960000000000001,0,0,9
0.8980000000000001,0,0,3
0.9000000000000001,0,0,8
0.9020000000000001,0,0,6
0.9040000000000001,0,0,9
0.9060000000000001,0,0,2
0.9080000000000001,0,0,5
0.9100000000000001,0,0,6
0.9120000000000001,0,0,10
0.9140000000000001,0,0,2
0.9160000000000001,0,0,10
0.9180000000000001,0,0,5
0.9199999999999999,0,0,6
0.9219999999999999,0,0,4
0.9239999999999999,0,0,8
0.9259999999999999,0,0,4
0.9279999999999999,0,0,7
0.9299999999999999,0,0,5
0.9319999999999999,0,0,4
0.9339999999999999,0,0,2
0.9359999999999999,0,0,5
0.938,0,0,3
0.94,0,0,6
0.942,0,0,6
0.944,0,0,6
0.946,0,0,5
0.948,0,0,3
0.95,0,0,4
0.952,0,0,5
0.954,0,0,1
0.956,0,0,6
0.958,0,0,5
0.96,0,0,6
0.962,0,0,5
0.964,0,0,6
0.966,0,0,5
0.968,0,0,8
0.97,0,0,9
0.972,0,0,5
0.974,0,0,3
0.976,0,0,7
0.978,0,0,3
0.98,0,0,5
0.982,0,0,5
0.984,0,0,4
0.986,0,0,3
0.988,0,0,0
0.99,0,0,6
0.992,0,0,5
0.994,0,0,4
0.996,0,0,9
1.0,0,0,0


==> data/pred_bad.csv <==
time,real,pred
0.0,-0.0006,0.4361800167562436
0.1,-0.00031502908993901146,0.4280522654001364
0.2,-0.09207930495637111,11.752784396239301
0.30000000000000004,2.7547,11.75234872464464
0.4,2.9797,11.752488870021812
0.5,3.013235007125739,11.752564079021841
0.6000000000000001,3.4417,0.4280787859615164
0.7000000000000001,3.2899,0.43283430351137625
0.8,2.115533805679228,0.4281207945394807
0.9,0.10779231713693135,11.747656880439513
1.0,0.0401,0.42799861883993995
1.1,0.0918,11.751908241600367
1.2000000000000002,1.1279543520773998,11.752163605331615
1.3,2.8091290283080785,11.752072890801106
1.4000000000000001,3.1307,11.752387373810688
1.5,3.7039999999999997,11.752409506840163
1.6,3.640454903499118,11.747674039089121
1.7000000000000002,2.018951693708881,11.74726345033445
1.8,0.3803142109205,11.747119992279432
1.9000000000000001,0.0825,11.747122318776231
2.0,0.03050636006591731,11.751716707156866
2.1,0.8161945863586414,0.4298026485251947
2.2,1.607,0.42802104293889665
2.3000000000000003,3.0707,0.42807848490816497
2.4000000000000004,2.7751132534686285,11.845686173435286
2.5,2.6085481042625225,11.751876291048449
2.6,2.7122,11.751995165659885
2.7,3.1730918658483955,11.752070437929104
2.8000000000000003,4.3373068706337365,11.751764285502778
2.9000000000000004,3.955372961082126,11.747664038261538
3.0,-0.19450261787739506,11.747363895051947
3.1,0.2186,11.747125160187153
3.2,0.07256086030814173,11.747144710964914
3.3000000000000003,0.0249,11.747130557692175
3.4000000000000004,0.0106,11.74713417898397
3.5,0.0049,11.747118865889417
3.6,0.0017006105688671766,11.747210479292217
3.7,0.00021361934591490148,11.747186285526777
3.8000000000000003,-0.0005,11.747175650113775
3.9000000000000004,-0.0006,11.747149495253849
4.0,-0.0006000015993038732,11.747166947244366
4.1000000000000005,-0.0006,11.747201316178856
4.2,-0.0005,11.747110006049835
4.3,-0.0004296624168922523,11.74718906160506
4.4,-0.00035443859131390935,11.747198519878925
4.5,-0.0002,11.747122335843185
4.6000000000000005,-0.00019945034754532734,11.747151922910927
4.7,-0.0001,11.747100447143707
4.800000000000001,-9.996468574632064e-05,11.747210526486688
4.9,-0.00010000008226732504,11.747194282990721


==> data/pred_good.csv <==
time,real,pred
0.0,0.021345443907207728,0.4574781907928001
0.1,0.0092,7.8186209328266685
0.2,0.0929,7.818535965301894
0.30000000000000004,10.866055308861979,3.876955983755768
0.4,12.702394378844081,4.4421885728999495
0.5,14.5445,24.042763376444835
0.6000000000000001,16.145928246637908,24.197223341086726
0.7000000000000001,16.64642921127865,24.186307371592
0.8,16.575356027562076,26.983189472723122
0.9,16.678214633642312,6.622270931884602
1.0,6.2639,0.45747824966523737
1.1,2.16760431288469,0.45746274031793444
1.2000000000000002,0.23659775292351545,0.45746053684938537
1.3,0.0834,0.4574919775474333
1.4000000000000001,0.035,0.45804668632627843
1.5,0.012669218146796796,0.45748685079989676
1.6,0.0062258680620057875,0.4590302460881134
1.7000000000000002,0.0021,0.4586322488817077
1.8,0.0008717771649501587,7.165616071109621
1.9000000000000001,0.00015009326713505723,0.4583354362960471
2.0,0.009034268652996514,24.115904525864565
2.1,11.1053,24.11100836768007
2.2,13.9714,24.43361287974677
2.3000000000000003,14.715708191515638,24.60985130761761
2.4000000000000004,15.0472,24.467777764680903
2.5,14.9903,24.359936637752238
2.6,14.6211,0.45743123408428343
2.7,5.125471824115379,0.4574471811092334
2.8000000000000003,1.7979310288704946,0.45747424652726293
2.9000000000000004,0.5471,0.4574908868953116
3.0,0.0849,0.457500332698553
3.1,0.02255035940308823,0.4574925475684339
3.2,0.0107,0.457500169880073
3.3000000000000003,0.0054,0.4574937737743679
3.4000000000000004,0.0017197295718443188,0.4574812495849446
3.5,0.0002725109943058427,0.4574622424991595
3.6,0.0003,0.4587654643312863
3.7,4.8434267904334585e-05,0.45750286313151206
3.8000000000000003,-0.0001,0.4574982898896035
3.9000000000000004,-0.00030150066959176144,0.45748395994007063


==> data/sor_bad.csv <==
time,s0,s1,s2
0.0,1539.714182736119,1539.7087579960832,1539.4688436629294
0.1,1539.711691887279,1539.7219166804928,1539.427628751901
0.2,1539.7013098063026,1539.7734971978884,1539.5023103100093
0.30000000000000004,1539.69718186335,1539.772465165292,1539.4610417348476
0.4,1539.691627139636,1539.7694845312217,1539.481719310009
0.5,1539.698153708123,1539.7670788393864,1539.489052990142
0.6000000000000001,1539.6926748063029,1539.7080651978886,1539.4553753100092
0.7000000000000001,1539.6909478896362,1539.6958242812218,1539.4287715600094
0.8,1539.6884606140989,1539.6909282819765,1539.464508894811
0.9,1539.6872345195902,1539.6950686921493,1539.4125081576026
1.0,1539.6921508896362,1539.721295781222,1539.4331845600093
1.1,1539.6919066988344,1539.7640744241846,1539.4286879756996
1.2000000000000002,1539.6942017325357,1539.7656007766643,1539.451832584443
1.3,1539.6960938866098,1539.7631393899192,1539.4445680356746
1.4000000000000001,1539.7033771396361,1539.7716655312217,1539.4628723100093
1.5,1539.6913924729695,1539.7632928645553,1539.4811533100092
1.6,1539.6860908534195,1539.6845672719385,1539.4251415189688
1.7000000000000002,1539.6877713161139,1539.6886239169537,1539.3851328539533
1.8,1539.6851117398141,1539.687523343076,1539.3371725147344
1.9000000000000001,1539.6876231135027,1539.6797134952672,1539.37745067369
2.0,1539.681422618334,1539.7369410159695,1539.4293710577995
2.1,1539.6899412526384,1539.723535848778,1539.411752058318
2.2,1539.6908536254882,1539.7283970279425,1539.4177872600724
2.3000000000000003,1539.6953671237834,1539.7317999615364,1539.4101075650915
2.4000000000000004,1539.7015938322954,1539.7363745850912,1539.4306891534804
2.5,1539.6938630180866,1539.7464021550238,1539.4456667819973
2.6,1539.6946715840804,1539.7669183089997,1539.4327881988982
2.7,1539.6933763176216,1539.7759803930142,1539.430250357987
2.8000000000000003,1539.6902012634362,1539.738316774309,1539.445741238873
2.9000000000000004,1539.688347435272,1539.6927216344843,1539.4143742163205
3.0,1539.6869160428334,1539.684107775874,1539.3987294193662
3.1,1539.687008389636,1539.6827667812217,1539.3798440600092
3.2,1539.6864089540263,1539.6761719255487,1539.368984163248
3.3000000000000003,1539.6884907453964,1539.6820351758174,1539.367979949192
3.4000000000000004,1539.685805028525,1539.6771101978882,1539.3694417544539
3.5,1539.6851526889511,1539.6759875538262,1539.380406986666
3.6,1539.6851879557569,1539.671341463731,1539.3360593133955
3.7,1539.6880049074164,1539.6759358243387,1539.3503226205487
3.8000000000000003,1539.6826268541404,1539.6685365794774,1539.3562452042008
3.9000000000000004,1539.6816978502454,1539.6689324435738,1539.3674744119958
4.0,1539.684440139636,1539.6691945312218,1539.3692343100092
4.1000000000000005,1539.6844181396361,1539.6641335312218,1539.3645673100093
4.2,1539.686583639636,1539.682505031222,1539.3700208100092
4.3,1539.6845061585054,1539.6642860753855,1539.372705921065
4.4,1539.686956779764,1539.6702755578206,1539.3573176986529
4.5,1539.681099743363,1539.6711490145824,1539.3744514396647
4.6000000000000005,1539.6825929508516,1539.6674806250332,1539.3758773504671
4.7,1539.6780965626979,1539.6684408600163,1539.383259497734
4.800000000000001,1539.681396877814,1539.6641600397813,1539.342366259401
4.9,1539.6836623889478,1539.670341628789,1539.3425680162661


==> data/sor_good.csv <==
time,s0,s1,s2
0.0,1539.6996438425786,1539.8018362311836,1539.461403214695
0.1,1539.678737565335,1539.8005080198282,1539.4368432611905
0.2,1539.6507559333336,1539.8561723999999,1539.4442668666668
0.30000000000000004,1539.6463184005224,1539.8707400624771,1539.4460767158728
0.4,1539.6340463372812,1539.8752745589532,1539.3831944618028
0.5,1539.6022562614912,1539.9009889963118,1539.388371336801
0.6000000000000001,1539.5915663527364,1539.9228507770356,1539.3655366241187
0.7000000000000001,1539.597999520785,1539.917405211753,1539.3830392069076
0.8,1539.6202227197293,1539.8951283295107,1539.447414903681
0.9,1539.688836199255,1539.812812918142,1539.4517787721786
1.0,1539.6997813333335,1539.7791737999999,1539.475253666667
1.1,1539.6945302435165,1539.7739486101223,1539.496417601297
1.2000000000000002,1539.6928335775997,1539.7766981451325,1539.4988488163904
1.3,1539.6947317404997,1539.7725664841023,1539.4798335472337
1.4000000000000001,1539.6908233333334,1539.7726644999998,1539.4745046666667
1.5,1539.6929735930275,1539.7712215976471,1539.486628920307
1.6,1539.6910308333333,1539.77235675,1539.468637916667
1.7000000000000002,1539.6889725833335,1539.7713840000001,1539.4750171666667
1.8,1539.6887927679531,1539.7719474102882,1539.4464272438236
1.9000000000000001,1539.6882478474392,1539.7701646810451,1539.4787189798503
2.0,1539.614143998108,1539.910597105813,1539.4424965618434
2.1,1539.5847100029914,1539.9760918799236,1539.4222397250664
2.2,1539.5716918479595,1539.963280977764,1539.398437772103
2.3000000000000003,1539.5646843372867,1539.9838620284136,1539.3654999524786
2.4000000000000004,1539.5645023333334,1540.00004,1539.3765436666667
2.5,1539.5839671424299,1539.9782680160704,1539.382444958803
2.6,1539.7065288570882,1539.7982678196174,1539.4795148849896
2.7,1539.7066724393803,1539.7764214290723,1539.483551037515
2.8000000000000003,1539.6956003333335,1539.7721689999998,1539.4889936666668
2.9000000000000004,1539.6970238333336,1539.7750664999999,1539.4750579166669
3.0,1539.6951498696394,1539.7752622129374,1539.4725625064077
3.1,1539.6932686570499,1539.775627844644,1539.4800548236951
3.2,1539.6956915423218,1539.7779131186728,1539.470095163302
3.3000000000000003,1539.693628724861,1539.7731021575623,1539.480304807293
3.4000000000000004,1539.6940319333335,1539.7755994,1539.4853984666665
3.5,1539.6895355827976,1539.7762023795717,1539.5037086537982
3.6,1539.693823858999,1539.7755589497572,1539.463480950844
3.7,1539.692657606402,1539.7746659460458,1539.4756467219456
3.8000000000000003,1539.6934803333334,1539.7749476666665,1539.4767626666671
3.9000000000000004,1539.6926796666667,1539.7745846666664,1539.48672

